The Zero Forcing Number of Twisted Hypercubes

Twisted hypercubes are graphs that generalize the structure of the hypercube by relaxing the symmetry constraint while maintaining degree-regularity and connectivity. We study the zero forcing number of twisted hypercubes. Zero forcing is a graph infection process in which a particular colour change rule is iteratively applied to the graph and an initial set of vertices. We use the alternative framing of forcing arc sets to construct a family of twisted hypercubes of dimension k$\geq 3$ with zero forcing sets of size $2^{k-1}-2^{k-3}+1$, which is below the minimum zero forcing number of the hypercube.

==> hatQn.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 5) {};
		\node [style=none] (1) at (-4, -7) {};
		\node [style=none] (2) at (-3.25, 4) {};
		\node [style=none] (3) at (-3.25, 3) {};
		\node [style=none] (4) at (-3.25, 1.75) {};
		\node [style=none] (5) at (-3.25, 0.75) {$\vdots$};
		\node [style=none] (6) at (-3.25, -0.5) {};
		\node [style=none] (7) at (-3.25, -2) {};
		\node [style=none] (8) at (-3.25, -4) {};
		\node [style=none] (9) at (-3.25, -5) {};
		\node [style=none] (10) at (4, 5) {};
		\node [style=none] (11) at (4, -7) {};
		\node [style=none] (12) at (3.25, 4) {};
		\node [style=none] (13) at (3.25, 3) {};
		\node [style=none] (14) at (3.25, 1.75) {};
		\node [style=none] (15) at (3.25, 0.75) {$\vdots$};
		\node [style=none] (16) at (3.25, -0.5) {};
		\node [style=none] (17) at (3.25, -2) {};
		\node [style=none] (18) at (3.25, -4) {};
		\node [style=none] (19) at (3.25, -5) {};
		\node [style=none] (20) at (-4.5, -0.5) {$01\bar{0}10$};
		\node [style=none] (21) at (-4.5, -2) {$01\bar{0}00$};
		\node [style=none] (22) at (-4.5, -4) {$10\bar{0}10$};
		\node [style=none] (23) at (4.5, -0.5) {$01\bar{0}11$};
		\node [style=none] (24) at (4.5, -2) {$01\bar{0}01$};
		\node [style=none] (25) at (4.5, -4) {$10\bar{0}11$};
		\node [style=none] (26) at (0, 6) {$(\hat{Q}_n,\mathcal{F}_n)$};
		\node [style=none] (27) at (-4, -8) {$(\hat{Q}_{n-1},\mathcal{F}_{n-1})$};
		\node [style=none] (28) at (4, -8) {$(\hat{Q}_{n-1},\mathcal{F}_{n-1})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=0.50] (0.center) to (1.center);
		\draw [bend right=90, looseness=0.50] (0.center) to (1.center);
		\draw [bend left=90, looseness=0.50] (10.center) to (11.center);
		\draw [bend right=90, looseness=0.50] (10.center) to (11.center);
		\draw (2.center) to (12.center);
		\draw (3.center) to (13.center);
		\draw (4.center) to (14.center);
		\draw [style=Big Blue Arrow] (6.center) to (16.center);
		\draw [style=red edge] (7.center) to (18.center);
		\draw [style=red edge] (8.center) to (17.center);
		\draw (9.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> thqnoct.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, 7) {};
		\node [style=none] (1) at (-6, -5) {};
		\node [style=Blue Node] (2) at (-6, 0) {};
		\node [style=BasicNode] (3) at (-4, 0) {};
		\node [style=BasicNode] (4) at (-4, -2) {};
		\node [style=Blue Node] (5) at (-5, 5) {};
		\node [style=BasicNode] (7) at (-6, -2) {};
		\node [style=none] (8) at (-7.25, -2) {};
		\node [style=none] (9) at (6, 7) {};
		\node [style=none] (10) at (6, -5) {};
		\node [style=Blue Node] (11) at (6, 0) {};
		\node [style=BasicNode] (12) at (8, 0) {};
		\node [style=BasicNode] (13) at (8, -2) {};
		\node [style=none] (15) at (4.5, 2.25) {};
		\node [style=BasicNode] (16) at (6, -2) {};
		\node [style=none] (17) at (4.75, -2) {};
		\node [style=BasicNode] (18) at (5, 5) {};
		\node [style=none] (19) at (-7.75, -2) {$\cdots$};
		\node [style=none] (20) at (0, 6) {$01\bar{0}10\rightarrow01\bar{0}11$};
		\node [style=none] (21) at (-6.25, 0.75) {$00b$};
		\node [style=none] (22) at (6, 1) {$y$};
		\node [style=none] (23) at (8, 1) {$x$};
		\node [style=none] (24) at (-4, 0.75) {$x'$};
		\node [style=none] (25) at (6, -2.75) {$z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=0.75] (0.center) to (1.center);
		\draw [bend right=90, looseness=0.75] (0.center) to (1.center);
		\draw [style=Blue Arrow] (2) to (3);
		\draw [style=Blue Arrow] (8.center) to (7);
		\draw (2) to (7);
		\draw [bend left=90, looseness=0.75] (9.center) to (10.center);
		\draw [bend right=90, looseness=0.75] (9.center) to (10.center);
		\draw [style=Blue Arrow] (12) to (13);
		\draw (16) to (13);
		\draw [style=Red arrow] (5) to (18);
		\draw [style=Red arrow] (17.center) to (16);
		\draw [style=Red arrow] (11) to (12);
		\draw [style=Red arrow] (3) to (4);
		\draw [style=red edge] (16) to (11);
		\draw [style=red edge, bend left=15] (3) to (12);
		\draw [style=red edge] (4) to (7);
		\draw [style=red dashed, in=60, out=0, looseness=1.50] (18) to (15.center);
		\draw [style=red dashed, in=-180, out=-120] (15.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

